Zephon: Elastic Determinism for Online, Stateful Foundation Model Data Loading Pipelines

Deterministic data loading is important for foundation model development: model researchers need confidence that differences they observe across costly ablations are caused by the parameter they changed rather than non-determinism in the training data sequence. The data loader must provide elastic determinism, i.e., a deterministic sequence of global training data batches despite changes to the GPU topology across runs (e.g., due to GPU scarcity), frequent checkpoint-resume cycles, and different data processing execution backends. Achieving this is difficult because modern foundation model data pipelines tokenize, pack, and mix samples online, introducing stateful n-to-m transformations that break sample indexing. Existing data loaders largely assume indexable 1-to-1 pipelines, and the common workaround of offline materialization is expensive and, for some modalities such as video, infeasible. We present Zephon, a data loader for foundation models that supports online, stateful pipelines while providing elastic determinism and efficient resumption from checkpoints. It partitions the global stream into topology-independent lanes, serializes ordering decisions while parallelizing stateless work on interchangeable backends, and checkpoints only bounded in-flight state so recovery cost does not grow with training progress. We evaluate Zephon on text and vision-language workloads and show that it achieves competitive throughput while providing a combination of guarantees that no existing loader offers for online, stateful pipelines.

==> svg-inkscape/fig_5_multithread_text_svg-tex.pdf_tex <==
%% Creator: Inkscape 1.2.2 (b0a8486541, 2022-12-01), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'fig_5_multithread_text_svg-tex.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{164.88bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.48034934)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{fig_5_multithread_text_svg-tex.pdf}}%
    \put(0.57274278,0.08804183){\color[rgb]{0.76862745,0.12156863,0.23137255}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}\textbf{59k}\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{fig_5_multithread_text_svg-tex.pdf}}%
    \put(0.62077775,0.21620648){\color[rgb]{0.76862745,0.12156863,0.23137255}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}\textbf{71k}\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{fig_5_multithread_text_svg-tex.pdf}}%
    \put(0.81151937,0.12879563){\color[rgb]{0.63921569,0.18823529,0.78823529}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}\textbf{34k}\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{fig_5_multithread_text_svg-tex.pdf}}%
    \put(0.71771498,0.30893484){\color[rgb]{0.63921569,0.18823529,0.78823529}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}\textbf{140k}\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{fig_5_multithread_text_svg-tex.pdf}}%
    \put(0.18409172,0.36621236){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\na\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=6]{fig_5_multithread_text_svg-tex.pdf}}%
    \put(0.18409172,0.30389621){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\nb\end{tabular}}}}%
  \end{picture}%
\endgroup%


==> svg-inkscape/fig_5_multithread_vlm_svg-tex.pdf_tex <==
%% Creator: Inkscape 1.2.2 (b0a8486541, 2022-12-01), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'fig_5_multithread_vlm_svg-tex.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{164.88bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.63318777)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{fig_5_multithread_vlm_svg-tex.pdf}}%
    \put(0.10671936,0.12409639){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}1\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{fig_5_multithread_vlm_svg-tex.pdf}}%
    \put(0.24505929,0.12409639){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}2\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{fig_5_multithread_vlm_svg-tex.pdf}}%
    \put(0.38339922,0.12409639){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}4\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{fig_5_multithread_vlm_svg-tex.pdf}}%
    \put(0.52173912,0.12409639){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}8\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{fig_5_multithread_vlm_svg-tex.pdf}}%
    \put(0.66007904,0.12409639){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}16\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=6]{fig_5_multithread_vlm_svg-tex.pdf}}%
    \put(0.79841901,0.12409639){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}32\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=7]{fig_5_multithread_vlm_svg-tex.pdf}}%
    \put(0.93675888,0.12409639){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}64\end{tabular}}}}%
    \put(0.52173912,0.06083497){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Degree of parallelism\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=8]{fig_5_multithread_vlm_svg-tex.pdf}}%
    \put(0.85815631,0.32152946){\color[rgb]{0.76862745,0.12156863,0.23137255}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}\textbf{16k}\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=9]{fig_5_multithread_vlm_svg-tex.pdf}}%
    \put(0.92121941,0.41778925){\color[rgb]{0.76862745,0.12156863,0.23137255}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}\textbf{27k}\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=10]{fig_5_multithread_vlm_svg-tex.pdf}}%
    \put(0.85815631,0.22924289){\color[rgb]{0.63921569,0.18823529,0.78823529}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}\textbf{10k}\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=11]{fig_5_multithread_vlm_svg-tex.pdf}}%
    \put(0.91362943,0.54607328){\color[rgb]{0.63921569,0.18823529,0.78823529}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}\textbf{59k}\end{tabular}}}}%
  \end{picture}%
\endgroup%


==> svg-inkscape/fig_5_overview_text_svg-tex.pdf_tex <==
%% Creator: Inkscape 1.2.2 (b0a8486541, 2022-12-01), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'fig_5_overview_text_svg-tex.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{204.59950025bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.38709772)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{fig_5_overview_text_svg-tex.pdf}}%
    \put(0.20918673,0.02312083){\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}0\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{fig_5_overview_text_svg-tex.pdf}}%
    \put(0.20918673,0.16028349){\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}100k\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{fig_5_overview_text_svg-tex.pdf}}%
    \put(0.20918673,0.29744615){\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}200k\end{tabular}}}}%
    \put(0.02850462,0.15157051){\rotatebox{90}{\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Text\end{tabular}}}}}%
    \put(0.07228894,0.07045166){\rotatebox{90}{\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Samples/sec\end{tabular}}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{fig_5_overview_text_svg-tex.pdf}}%
    \put(0.79395844,0.31689502){\color[rgb]{0,0.43921569,0.87058824}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}\textbf{201k}\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{fig_5_overview_text_svg-tex.pdf}}%
    \put(0.91365081,0.22510018){\color[rgb]{0.67058824,0.83137255,0.45098039}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}\textbf{120k}\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=6]{fig_5_overview_text_svg-tex.pdf}}%
    \put(0.75524868,0.15322212){\color[rgb]{0.58039216,0.50980392,0.78823529}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}\textbf{100k}\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=7]{fig_5_overview_text_svg-tex.pdf}}%
    \put(0.66375285,0.07182975){\color[rgb]{0.76862745,0.12156863,0.23137255}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}\textbf{59k}\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=8]{fig_5_overview_text_svg-tex.pdf}}%
    \put(0.89425196,0.11630801){\color[rgb]{0.63921569,0.18823529,0.78823529}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}\textbf{34k}\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=9]{fig_5_overview_text_svg-tex.pdf}}%
    \put(0.33919683,0.29511848){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\z Grain\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=10]{fig_5_overview_text_svg-tex.pdf}}%
    \put(0.33919683,0.24489995){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\z Litdata\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=11]{fig_5_overview_text_svg-tex.pdf}}%
    \put(0.33919683,0.1946814){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\z Streaming\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=12]{fig_5_overview_text_svg-tex.pdf}}%
    \put(0.33919683,0.1439764){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\z Z-Proc\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=13]{fig_5_overview_text_svg-tex.pdf}}%
    \put(0.33919683,0.09375786){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\z Z-Thread\end{tabular}}}}%
  \end{picture}%
\endgroup%


==> svg-inkscape/fig_5_overview_vlm_svg-tex.pdf_tex <==
%% Creator: Inkscape 1.2.2 (b0a8486541, 2022-12-01), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'fig_5_overview_vlm_svg-tex.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{207.28739825bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.50364856)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{fig_5_overview_vlm_svg-tex.pdf}}%
    \put(0.27756922,0.09870842){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}1\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{fig_5_overview_vlm_svg-tex.pdf}}%
    \put(0.38808772,0.09870842){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}2\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{fig_5_overview_vlm_svg-tex.pdf}}%
    \put(0.4986062,0.09870842){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}4\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{fig_5_overview_vlm_svg-tex.pdf}}%
    \put(0.60912471,0.09870842){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}8\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{fig_5_overview_vlm_svg-tex.pdf}}%
    \put(0.71964323,0.09870842){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}16\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=6]{fig_5_overview_vlm_svg-tex.pdf}}%
    \put(0.83016171,0.09870842){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}32\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=7]{fig_5_overview_vlm_svg-tex.pdf}}%
    \put(0.94068019,0.09870842){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}64\end{tabular}}}}%
    \put(0.60912471,0.04838919){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Degree of parallelism\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=8]{fig_5_overview_vlm_svg-tex.pdf}}%
    \put(0.21064413,0.14439136){\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}0\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=9]{fig_5_overview_vlm_svg-tex.pdf}}%
    \put(0.21064413,0.23702434){\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}20k\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=10]{fig_5_overview_vlm_svg-tex.pdf}}%
    \put(0.21064413,0.32965733){\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}40k\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=11]{fig_5_overview_vlm_svg-tex.pdf}}%
    \put(0.21064413,0.42229033){\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}60k\end{tabular}}}}%
    \put(0.028135,0.26610096){\rotatebox{90}{\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}VLM\end{tabular}}}}}%
    \put(0.07135157,0.19110846){\rotatebox{90}{\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Samples/sec\end{tabular}}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=12]{fig_5_overview_vlm_svg-tex.pdf}}%
    \put(0.94068019,0.41785735){\color[rgb]{0.76862745,0.12156863,0.23137255}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}\textbf{16k}\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=13]{fig_5_overview_vlm_svg-tex.pdf}}%
    \put(0.94068019,0.36054562){\color[rgb]{0.63921569,0.18823529,0.78823529}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}\textbf{10k}\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=14]{fig_5_overview_vlm_svg-tex.pdf}}%
    \put(0.94068019,0.30323388){\color[rgb]{0,0.43921569,0.87058824}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}\textbf{5.8k}\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=15]{fig_5_overview_vlm_svg-tex.pdf}}%
    \put(0.83016171,0.24592216){\color[rgb]{0.67058824,0.83137255,0.45098039}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}\textbf{2.3k}\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=16]{fig_5_overview_vlm_svg-tex.pdf}}%
    \put(0.4986062,0.18861042){\color[rgb]{0.58039216,0.50980392,0.78823529}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}\textbf{2.2k}\end{tabular}}}}%
  \end{picture}%
\endgroup%


==> svg-inkscape/fig_5_shm_text_svg-tex.pdf_tex <==
%% Creator: Inkscape 1.2.2 (b0a8486541, 2022-12-01), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'fig_5_shm_text_svg-tex.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{164.88bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.48034934)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{fig_5_shm_text_svg-tex.pdf}}%
    \put(0.5334415,0.18480815){\color[rgb]{0.76862745,0.12156863,0.23137255}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}\textbf{59k}\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{fig_5_shm_text_svg-tex.pdf}}%
    \put(0.73431488,0.30786935){\color[rgb]{0.76862745,0.12156863,0.23137255}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}\textbf{86k}\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{fig_5_shm_text_svg-tex.pdf}}%
    \put(0.18409172,0.36621236){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\nc\end{tabular}}}}%
  \end{picture}%
\endgroup%


==> svg-inkscape/fig_5_shm_vlm_svg-tex.pdf_tex <==
%% Creator: Inkscape 1.2.2 (b0a8486541, 2022-12-01), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'fig_5_shm_vlm_svg-tex.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{164.88bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.63318777)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{fig_5_shm_vlm_svg-tex.pdf}}%
    \put(0.10671936,0.12409639){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}1\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{fig_5_shm_vlm_svg-tex.pdf}}%
    \put(0.24505929,0.12409639){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}2\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{fig_5_shm_vlm_svg-tex.pdf}}%
    \put(0.38339922,0.12409639){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}4\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{fig_5_shm_vlm_svg-tex.pdf}}%
    \put(0.52173912,0.12409639){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}8\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{fig_5_shm_vlm_svg-tex.pdf}}%
    \put(0.66007904,0.12409639){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}16\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=6]{fig_5_shm_vlm_svg-tex.pdf}}%
    \put(0.79841901,0.12409639){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}32\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=7]{fig_5_shm_vlm_svg-tex.pdf}}%
    \put(0.93675888,0.12409639){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}64\end{tabular}}}}%
    \put(0.52173912,0.06083497){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Degree of parallelism\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=8]{fig_5_shm_vlm_svg-tex.pdf}}%
    \put(0.92149232,0.31848705){\color[rgb]{0.76862745,0.12156863,0.23137255}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}\textbf{16k}\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=9]{fig_5_shm_vlm_svg-tex.pdf}}%
    \put(0.24942609,0.2504037){\color[rgb]{0.76862745,0.12156863,0.23137255}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}\textbf{2.4k}\end{tabular}}}}%
  \end{picture}%
\endgroup%


==> svg-inkscape/fig_6_vlm_scaling_svg-tex.pdf_tex <==
%% Creator: Inkscape 1.2.2 (b0a8486541, 2022-12-01), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'fig_6_vlm_scaling_svg-tex.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{486.898469bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.45506536)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{fig_6_vlm_scaling_svg-tex.pdf}}%
    \put(0.28162222,0.0675542){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}8\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{fig_6_vlm_scaling_svg-tex.pdf}}%
    \put(0.47760837,0.0675542){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}16\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{fig_6_vlm_scaling_svg-tex.pdf}}%
    \put(0.67359451,0.0675542){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}32\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{fig_6_vlm_scaling_svg-tex.pdf}}%
    \put(0.86958072,0.0675542){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}64\end{tabular}}}}%
    \put(0.57560144,0.01935082){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Degree of parallelism\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{fig_6_vlm_scaling_svg-tex.pdf}}%
    \put(0.15161369,0.10435714){\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}0\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=6]{fig_6_vlm_scaling_svg-tex.pdf}}%
    \put(0.15161369,0.17013677){\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}10k\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=7]{fig_6_vlm_scaling_svg-tex.pdf}}%
    \put(0.15161369,0.23591638){\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}20k\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=8]{fig_6_vlm_scaling_svg-tex.pdf}}%
    \put(0.15161369,0.30169601){\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}30k\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=9]{fig_6_vlm_scaling_svg-tex.pdf}}%
    \put(0.15161369,0.36747564){\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}40k\end{tabular}}}}%
    \put(0.03039327,0.14604353){\rotatebox{90}{\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Per-GPU Usable\end{tabular}}}}}%
    \put(0.06743674,0.17280571){\rotatebox{90}{\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Tokens/sec\end{tabular}}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=10]{fig_6_vlm_scaling_svg-tex.pdf}}%
    \put(0.22935925,0.34102922){\color[rgb]{0,0.43921569,0.87058824}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}\textbf{33.2k}\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=11]{fig_6_vlm_scaling_svg-tex.pdf}}%
    \put(0.42534539,0.32831768){\color[rgb]{0,0.43921569,0.87058824}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}\textbf{31.3k}\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=12]{fig_6_vlm_scaling_svg-tex.pdf}}%
    \put(0.62133157,0.31908541){\color[rgb]{0,0.43921569,0.87058824}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}\textbf{29.9k}\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=13]{fig_6_vlm_scaling_svg-tex.pdf}}%
    \put(0.81731772,0.3117043){\color[rgb]{0,0.43921569,0.87058824}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}\textbf{28.7k}\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=14]{fig_6_vlm_scaling_svg-tex.pdf}}%
    \put(0.28162222,0.18325022){\color[rgb]{0.58039216,0.50980392,0.78823529}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}\textbf{9.2k}\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=15]{fig_6_vlm_scaling_svg-tex.pdf}}%
    \put(0.47760837,0.15136219){\color[rgb]{0.58039216,0.50980392,0.78823529}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}\textbf{4.4k}\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=16]{fig_6_vlm_scaling_svg-tex.pdf}}%
    \put(0.67359451,0.13703637){\color[rgb]{0.58039216,0.50980392,0.78823529}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}\textbf{2.2k}\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=17]{fig_6_vlm_scaling_svg-tex.pdf}}%
    \put(0.86958072,0.1300971){\color[rgb]{0.58039216,0.50980392,0.78823529}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}\textbf{1.1k}\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=18]{fig_6_vlm_scaling_svg-tex.pdf}}%
    \put(0.3338852,0.22718536){\color[rgb]{0.76862745,0.12156863,0.23137255}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}\textbf{22.4k}\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=19]{fig_6_vlm_scaling_svg-tex.pdf}}%
    \put(0.52987137,0.26591424){\color[rgb]{0.76862745,0.12156863,0.23137255}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}\textbf{28.3k}\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=20]{fig_6_vlm_scaling_svg-tex.pdf}}%
    \put(0.72585752,0.27569234){\color[rgb]{0.76862745,0.12156863,0.23137255}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}\textbf{29.8k}\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=21]{fig_6_vlm_scaling_svg-tex.pdf}}%
    \put(0.92184366,0.2548825){\color[rgb]{0.76862745,0.12156863,0.23137255}\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}\textbf{26.6k}\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=22]{fig_6_vlm_scaling_svg-tex.pdf}}%
    \put(0.97494341,0.21050553){\color[rgb]{0.41960784,0.41960784,0.41960784}\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}\textbf{Stall-free 16.9k}\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=23]{fig_6_vlm_scaling_svg-tex.pdf}}%
    \put(0.31455997,0.39887504){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\z Grain\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=24]{fig_6_vlm_scaling_svg-tex.pdf}}%
    \put(0.49345666,0.39887504){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\z InternalDs\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=25]{fig_6_vlm_scaling_svg-tex.pdf}}%
    \put(0.78019477,0.39887504){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\z Zephon\end{tabular}}}}%
  \end{picture}%
\endgroup%


==> svg-inkscape/fig_7a_non_det_svg-tex.pdf_tex <==
%% Creator: Inkscape 1.2.2 (b0a8486541, 2022-12-01), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'fig_7a_non_det_svg-tex.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{288bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.52155638)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{fig_7a_non_det_svg-tex.pdf}}%
    \put(0.24000001,0.08871404){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}50\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{fig_7a_non_det_svg-tex.pdf}}%
    \put(0.45176469,0.08871404){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}100\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{fig_7a_non_det_svg-tex.pdf}}%
    \put(0.6635294,0.08871404){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}150\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{fig_7a_non_det_svg-tex.pdf}}%
    \put(0.8752941,0.08871404){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}200\end{tabular}}}}%
    \put(0.60000001,0.00771417){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Training step\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{fig_7a_non_det_svg-tex.pdf}}%
    \put(0.21569444,0.15093382){\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}1.0\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=6]{fig_7a_non_det_svg-tex.pdf}}%
    \put(0.21569444,0.21918382){\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}1.2\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=7]{fig_7a_non_det_svg-tex.pdf}}%
    \put(0.21569444,0.28743381){\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}1.4\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=8]{fig_7a_non_det_svg-tex.pdf}}%
    \put(0.21569444,0.35568382){\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}1.6\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=9]{fig_7a_non_det_svg-tex.pdf}}%
    \put(0.21569444,0.42393382){\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}1.8\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=10]{fig_7a_non_det_svg-tex.pdf}}%
    \put(0.21569444,0.49218382){\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}2.0\end{tabular}}}}%
    \put(0.0893316,0.33343138){\rotatebox{90}{\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Loss\end{tabular}}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=11]{fig_7a_non_det_svg-tex.pdf}}%
  \end{picture}%
\endgroup%


==> svg-inkscape/fig_7b_bernina_svg-tex.pdf_tex <==
%% Creator: Inkscape 1.2.2 (b0a8486541, 2022-12-01), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'fig_7b_bernina_svg-tex.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{230.4bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.65194547)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{fig_7b_bernina_svg-tex.pdf}}%
    \put(0.06,0.11089255){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}50\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{fig_7b_bernina_svg-tex.pdf}}%
    \put(0.32470587,0.11089255){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}100\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{fig_7b_bernina_svg-tex.pdf}}%
    \put(0.58941179,0.11089255){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}150\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{fig_7b_bernina_svg-tex.pdf}}%
    \put(0.85411767,0.11089255){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}200\end{tabular}}}}%
    \put(0.50999999,0.00964271){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Training step\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{fig_7b_bernina_svg-tex.pdf}}%
    \put(0.25362874,0.5327446){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\z 8 GPU\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=6]{fig_7b_bernina_svg-tex.pdf}}%
    \put(0.25362874,0.42447229){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\z 16 GPU\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=7]{fig_7b_bernina_svg-tex.pdf}}%
    \put(0.71047756,0.5327446){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\z 32 GPU\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=8]{fig_7b_bernina_svg-tex.pdf}}%
    \put(0.71047756,0.42447229){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\z 64 GPU\end{tabular}}}}%
  \end{picture}%
\endgroup%


==> svg-inkscape/fig_8a_standard_loader_small_svg-tex.pdf_tex <==
%% Creator: Inkscape 1.2.2 (b0a8486541, 2022-12-01), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'fig_8a_standard_loader_small_svg-tex.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{192.24bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.6741573)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{fig_8a_standard_loader_small_svg-tex.pdf}}%
    \put(0.18081564,0.31282931){\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}5.0\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{fig_8a_standard_loader_small_svg-tex.pdf}}%
    \put(0.18081564,0.42634722){\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}5.5\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{fig_8a_standard_loader_small_svg-tex.pdf}}%
    \put(0.18081564,0.53986513){\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}6.0\end{tabular}}}}%
    \put(0.0560286,0.45942483){\rotatebox{90}{\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Loss\end{tabular}}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{fig_8a_standard_loader_small_svg-tex.pdf}}%
    \put(0.54286309,0.36096544){\color[rgb]{0.34901961,0.34901961,0.34901961}\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}\z fault\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{fig_8a_standard_loader_small_svg-tex.pdf}}%
    \put(0.22290784,0.10012295){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}120\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=6]{fig_8a_standard_loader_small_svg-tex.pdf}}%
    \put(0.56367042,0.10012295){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}150\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=7]{fig_8a_standard_loader_small_svg-tex.pdf}}%
    \put(0.90443297,0.10012295){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}180\end{tabular}}}}%
    \put(0.56367042,0.03127588){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Training step\end{tabular}}}}%
    \put(0.0503916,0.14786458){\rotatebox{90}{\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}Batch\end{tabular}}}}}%
    \put(0.12840363,0.16497373){\rotatebox{90}{\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}SHA\end{tabular}}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=8]{fig_8a_standard_loader_small_svg-tex.pdf}}%
  \end{picture}%
\endgroup%


==> svg-inkscape/fig_8b_zephon_small_svg-tex.pdf_tex <==
%% Creator: Inkscape 1.2.2 (b0a8486541, 2022-12-01), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'fig_8b_zephon_small_svg-tex.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{167.76bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.77253219)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{fig_8b_zephon_small_svg-tex.pdf}}%
    \put(0.4761564,0.41363851){\color[rgb]{0.34901961,0.34901961,0.34901961}\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}\z fault\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{fig_8b_zephon_small_svg-tex.pdf}}%
    \put(0.10951242,0.11473317){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}120\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{fig_8b_zephon_small_svg-tex.pdf}}%
    \put(0.49999998,0.11473317){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}150\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{fig_8b_zephon_small_svg-tex.pdf}}%
    \put(0.89048759,0.11473317){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}180\end{tabular}}}}%
    \put(0.49999998,0.03583974){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Training step\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{fig_8b_zephon_small_svg-tex.pdf}}%
  \end{picture}%
\endgroup%


==> svg-inkscape/fig_9a_core_v1_svg-tex.pdf_tex <==
%% Creator: Inkscape 1.2.2 (b0a8486541, 2022-12-01), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'fig_9a_core_v1_svg-tex.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{311.04bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.25462963)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{fig_9a_core_v1_svg-tex.pdf}}%
    \put(0.2800926,0.02006725){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}0.0\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{fig_9a_core_v1_svg-tex.pdf}}%
    \put(0.39408484,0.02006725){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}0.2\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{fig_9a_core_v1_svg-tex.pdf}}%
    \put(0.50807706,0.02006725){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}0.4\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{fig_9a_core_v1_svg-tex.pdf}}%
    \put(0.6220693,0.02006725){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}0.6\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{fig_9a_core_v1_svg-tex.pdf}}%
    \put(0.73606154,0.02006725){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}0.8\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=6]{fig_9a_core_v1_svg-tex.pdf}}%
    \put(0.85005378,0.02006725){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}1.0\end{tabular}}}}%
    \put(0.26884003,0.09101999){\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}\z Zephon\end{tabular}}}}%
    \put(0.26884003,0.1546774){\makebox(0,0)[rt]{\lineheight{1.25}\smash{\begin{tabular}[t]{r}\z Standard\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=7]{fig_9a_core_v1_svg-tex.pdf}}%
    \put(0.39408484,0.21105234){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}\z 0.2 pp\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=8]{fig_9a_core_v1_svg-tex.pdf}}%
    \put(0.81903488,0.16012913){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}0.922\end{tabular}}}}%
    \put(0.81903488,0.09647171){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}0.061\end{tabular}}}}%
  \end{picture}%
\endgroup%


==> svg-inkscape/fig_9b_fineweb_svg-tex.pdf_tex <==
%% Creator: Inkscape 1.2.2 (b0a8486541, 2022-12-01), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'fig_9b_fineweb_svg-tex.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{235.44bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.33639144)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{fig_9b_fineweb_svg-tex.pdf}}%
    \put(0.04892967,0.02651086){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}0.0\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{fig_9b_fineweb_svg-tex.pdf}}%
    \put(0.29878616,0.02651086){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}0.2\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{fig_9b_fineweb_svg-tex.pdf}}%
    \put(0.54864264,0.02651086){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}0.4\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{fig_9b_fineweb_svg-tex.pdf}}%
    \put(0.79849916,0.02651086){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}0.6\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{fig_9b_fineweb_svg-tex.pdf}}%
    \put(0.23632203,0.27882144){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}\z 0.15 pp\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=6]{fig_9b_fineweb_svg-tex.pdf}}%
    \put(0.76092685,0.21154674){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}0.555\end{tabular}}}}%
    \put(0.76092685,0.12744886){\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}0.007\end{tabular}}}}%
  \end{picture}%
\endgroup%

